Deeper than DEEP: A Spectroscopic Survey of $z>3$ Lyman-$\alpha$ Emitters in the Extended Groth Strip

We present a spectroscopic survey of Ly$\alpha$ emitters in the Extended Groth Strip (EGS) field, targeting the regime near the Epoch of Reionization. Using Keck/DEIMOS, we observed 947 high-$z$ candidates with photometric redshifts from 3 $< z_\text{phot} <$ 7 and down to an $H$-band (HST/WFC3 F160W) magnitude limit of < 27.5. Observations were taken over the course of 8 nights, with integration times ranging from 4 to 7.8 hours. Our survey secured 137 unique redshifts, 126 of which are Ly$\alpha$ emitters at 2.8 $< z <$ 6.5 with a mean redshift of $\overline{z} = 4.3$. We provide a comprehensive redshift catalog for our targets, as well as the reduced one- and two- dimensional spectra for each object. These observations will provide an important auxiliary dataset for the JWST Directors Discretionary Early Release Science (DD-ERS) program the Cosmic Evolution Early Release Science Survey (CEERS), which recently completed near- and mid-IR imaging and spectroscopy of galaxies in the EGS field.

==> LEGACY/legacy.txt <==
% This folder holds old versions of the mnras style files.
%
% Newer versions are not backwards compatible and have been renamed. These old
% copies are therefore provided as a courtesy, so old documents can continue to
% be compiled.
%
% This approach was discussed with, and approved by, the TeX Users Group.
